Reflection-Aware Sound Source Localization

We present a novel, reflection-aware method for 3D sound localization in indoor environments. Unlike prior approaches, which are mainly based on continuous sound signals from a stationary source, our formulation is designed to localize the position instantaneously from signals within a single frame. We consider direct sound and indirect sound signals that reach the microphones after reflecting off surfaces such as ceilings or walls. We then generate and trace direct and reflected acoustic paths using inverse acoustic ray tracing and utilize these paths with Monte Carlo localization to estimate a 3D sound source position. We have implemented our method on a robot with a cube-shaped microphone array and tested it against different settings with continuous and intermittent sound signals with a stationary or a mobile source. Across different settings, our approach can localize the sound with an average distance error of 0.8m tested in a room of 7m by 7m area with 3m height, including a mobile and non-line-of-sight sound source. We also reveal that the modeling of indirect rays increases the localization accuracy by 40% compared to only using direct acoustic rays.

==> CONF _ arXiv/todo.txt <==




todo:
 - handling the sound source in noisy environments:
related work: Optimizing source placement for noise minimization using hybrid
acoustic simulation, CAD

- working with various materials and improving accuracy in difficulty case.

- handling low-frequency signals; what are important sound types in this
  category?
	long ranged sounds?

----



minor todo:
 -sigma_s: it should be set adaptively as we perform the sampling iteration.



Go over papers that Dinesh provided:
-----------
Related to importance of indirect sound.


Here are some references that could be useful to motivate the work.

1. SOME INFORMAL TUTORIALS: These are not formal references, but they give a nice description of the importance of indirect sound and you can similar arguments to motivate your work:

http://www.alpine.com/e/research/alpinesoundexclusive/dictionary/pages/10/  

It talks about sound as vibrational energy, how it is absorbed and reflected and how various materials in the room matter.

2. Amar Bose, the founder of Bose is known for laying the importance of indirect sound. Even when he died, this was quoted in NY TIMES (70-80% sound that humans hear is indirect).

http://www.nytimes.com/2013/07/13/business/amar-g-bose-acoustic-engineer-and-inventor-dies-at-83.html

You can also cite Kuttruff¡¯s book on room acoustics, as that is a standard reference in the field.

3. In terms of geometric acoustics (ray tracing method), here is a recent survey:

http://asa.scitation.org/doi/full/10.1121/1.4926438

It has good overview of the impulse responses as direct sound, early reflections (which is what you are modeling) and late reverberation. See this text:


"A typical room impulse response, as measured in a room, or obtained by room acoustical simulation, is illustrated in Fig. 1(a). A corresponding time-energy response from a simulation might look like as in Fig. 1(b). Often, the time-energy response is computed as a first step and an impulse response is synthesized from the former. Such responses can be considered to consist of three separate parts: direct sound, early reflections, and late reverberation. Each peak in the figure represents a single reflection path starting from the direct sound that has not undergone any reflection. In the early part of the response most of the reflection paths can be seen separately, although they might overlap temporally and sum together. The reflections that occur in the room can be roughly categorized either as specular or diffuse. A diffuse reflection path can propagate in any direction from the reflecting surface while the specular reflection is as from a mirror. In the response presented in Fig. 1(b), the early specular reflections were modeled up to second order.¡±

4. Another good recent references for real world is:

http://asa.scitation.org/doi/10.1121/1.4788978

He talks about many sources of uncertainty and also things like these changes: more people or the Air Conditioning system can change the measurement, esp. the phase response.  He also highlights many sources of uncertainities that arise, and the challenges. So it may be good to talk about them in Prior work or ¡°Problem background¡± section. 

--------------

related to acoustic materails:


1. We had a small survey on the state of the art in acoustic materials. Check out Section 2.2 and references at: http://gamma.cs.unc.edu/AClassification/paper.pdf

2. We had to contact a lot of folks to even get a good database of materials, i.e. absorption and scattering coefficients. Note that these coefficients are frequency dependent. 

Here is a standard reference:  https://www.iso.org/standard/34545.html

3. I am attaching a table that I got from Tapio Lokki, who is a major authority in simulation and measurements at Helsinki (Finland).

Hopefully, you can get the relevant information from these pointers (for now).



==> todo.txt <==




todo:
 - handling the sound source in noisy environments:
related work: Optimizing source placement for noise minimization using hybrid
acoustic simulation, CAD

- working with various materials and improving accuracy in difficulty case.

- handling low-frequency signals; what are important sound types in this
  category?
	long ranged sounds?

----



minor todo:
 -sigma_s: it should be set adaptively as we perform the sampling iteration.



Go over papers that Dinesh provided:
-----------
Related to importance of indirect sound.


Here are some references that could be useful to motivate the work.

1. SOME INFORMAL TUTORIALS: These are not formal references, but they give a nice description of the importance of indirect sound and you can similar arguments to motivate your work:

http://www.alpine.com/e/research/alpinesoundexclusive/dictionary/pages/10/  

It talks about sound as vibrational energy, how it is absorbed and reflected and how various materials in the room matter.

2. Amar Bose, the founder of Bose is known for laying the importance of indirect sound. Even when he died, this was quoted in NY TIMES (70-80% sound that humans hear is indirect).

http://www.nytimes.com/2013/07/13/business/amar-g-bose-acoustic-engineer-and-inventor-dies-at-83.html

You can also cite Kuttruff¡¯s book on room acoustics, as that is a standard reference in the field.

3. In terms of geometric acoustics (ray tracing method), here is a recent survey:

http://asa.scitation.org/doi/full/10.1121/1.4926438

It has good overview of the impulse responses as direct sound, early reflections (which is what you are modeling) and late reverberation. See this text:


"A typical room impulse response, as measured in a room, or obtained by room acoustical simulation, is illustrated in Fig. 1(a). A corresponding time-energy response from a simulation might look like as in Fig. 1(b). Often, the time-energy response is computed as a first step and an impulse response is synthesized from the former. Such responses can be considered to consist of three separate parts: direct sound, early reflections, and late reverberation. Each peak in the figure represents a single reflection path starting from the direct sound that has not undergone any reflection. In the early part of the response most of the reflection paths can be seen separately, although they might overlap temporally and sum together. The reflections that occur in the room can be roughly categorized either as specular or diffuse. A diffuse reflection path can propagate in any direction from the reflecting surface while the specular reflection is as from a mirror. In the response presented in Fig. 1(b), the early specular reflections were modeled up to second order.¡±

4. Another good recent references for real world is:

http://asa.scitation.org/doi/10.1121/1.4788978

He talks about many sources of uncertainty and also things like these changes: more people or the Air Conditioning system can change the measurement, esp. the phase response.  He also highlights many sources of uncertainities that arise, and the challenges. So it may be good to talk about them in Prior work or ¡°Problem background¡± section. 

--------------

related to acoustic materails:


1. We had a small survey on the state of the art in acoustic materials. Check out Section 2.2 and references at: http://gamma.cs.unc.edu/AClassification/paper.pdf

2. We had to contact a lot of folks to even get a good database of materials, i.e. absorption and scattering coefficients. Note that these coefficients are frequency dependent. 

Here is a standard reference:  https://www.iso.org/standard/34545.html

3. I am attaching a table that I got from Tapio Lokki, who is a major authority in simulation and measurements at Helsinki (Finland).

Hopefully, you can get the relevant information from these pointers (for now).


